Faint Source Counts from Off-source Fluctuation Analysis on Chandra Observations of the Hubble Deep Field-North

We report the results of fluctuation analysis of the off-source field from the 1 Million second Chandra observation of the Hubble Deep Field-North (HDF-N). The distribution of the counts in cells has been compared with the expectations from the Log N - Log S model to constrain the behavior of the source number density down to a factor of several lower than the source-detection limit. Our results show that the number counts in the soft band (0.5-2 [keV]) continue to grow down to Sx = 7e-18 [erg s^{-1} cm^{-2}], possibly suggesting the emergence of a new population and agree well with a prediction of star forming galaxies by Ptak et al. (2001). For the hard band (2-10 keV), the fluctuation analysis can loosely constrain the source counts fainter than the detection limit and we found an upper limit of 10000 [srcs deg^{-2}] at Sx=2e-16 [erg s^{-1}cm^{-2}].

==> ascii_tables.dat <==
! Data for "Faint Source Counts from Off-source Fluctuation Analysis
! on Chandra Deep Field - North by T. Miyaji, R.E. Griffiths
! ApJL (submitted)
! 4 Tables in this file
! 2-10 keV fluxes have been converted from 2-8 keV ACIS
! countrates assuming Gamma=1.4
! ****** Fluctutaion boundaries (0.5-2 keV) *****
!    Sx14               N(>S) [deg^-2]     
! 1e-14 erg/s/cm2       min        max    
   7.00e-03          5.00e+03   5.00e+03  
   7.00e-03          3.50e+03   5.00e+03  
   5.38e-03          4.32e+03   5.94e+03  
   4.13e-03          5.34e+03   7.44e+03  
   3.17e-03          6.53e+03   9.31e+03  
   2.44e-03          7.85e+03   1.17e+04  
   1.87e-03          9.38e+03   1.46e+04  
   1.44e-03          1.10e+04   1.90e+04  
   1.10e-03          1.27e+04   2.59e+04  
   8.48e-04          1.39e+04   3.82e+04  
   6.51e-04          1.52e+04   6.48e+04  
   6.51e-04          1.52e+04   1.52e+04  
!
! ****** Fluctutaion boundaries (2-10 keV) ***** 
!    Sx14         N(>S) [deg^-2]      
! 1e-14 erg/s/cm2       min        max
   6.50e-02           4.25e+03   4.25e+03   
   6.50e-02           2.75e+03   4.25e+03   
   5.03e-02           3.37e+03   5.09e+03   
   3.89e-02           3.78e+03   6.09e+03   
   3.01e-02           4.24e+03   7.40e+03   
   2.33e-02           4.65e+03   9.09e+03   
   1.80e-02           5.02e+03   1.12e+04   
   1.39e-02           5.02e+03   1.43e+04   
   1.08e-02           5.02e+03   2.17e+04   
   1.08e-02           5.02e+03   5.02e+03   
!
!  ******     Resolved Source 0.5-2 keV  ******* 
!
!       Sx     N(>S) err  
!  erg/s/cm2  deg^-2 sig  
    1.21e-15   694  179 
    6.42e-16  1157  231 
    3.41e-16  1620  274 
    2.38e-16  2083  311 
    1.63e-16  2546  343 
    1.24e-16  3009  373 
    1.01e-16  3472  401 
    7.90e-17  4167  439 
    6.60e-17  4444  454 
!
!  ******     Resolved Source 2-10 keV  ******* 
!         Sx     N(>S) err  
!  erg/s/cm2  deg^-2 sig      
    4.12e-15   694  179 
    2.86e-15  1157  231 
    1.89e-15  1620  274 
    1.42e-15  2083  311 
    1.08e-15  2778  359 
    6.95e-16  3472  401 
!
!================== End ================================
